GRASP: Graph Alignment through Spectral Signatures

What is the best way to match the nodes of two graphs? This graph alignment problem generalizes graph isomorphism and arises in applications from social network analysis to bioinformatics. Some solutions assume that auxiliary information on known matches or node or edge attributes is available, or utilize arbitrary graph features. Such methods fare poorly in the pure form of the problem, in which only graph structures are given. Other proposals translate the problem to one of aligning node embeddings, yet, by doing so, provide only a single-scale view of the graph. In this paper, we transfer the shape-analysis concept of functional maps from the continuous to the discrete case, and treat the graph alignment problem as a special case of the problem of finding a mapping between functions on graphs. We present GRASP, a method that first establishes a correspondence between functions derived from Laplacian matrix eigenvectors, which capture multiscale structural characteristics, and then exploits this correspondence to align nodes. Our experimental study, featuring noise levels higher than anything used in previous studies, shows that GRASP outperforms state-of-the-art methods for graph alignment across noise levels and graph types.

==> data/acc_multi_magna.csv <==
noise_level  REGAL  GrASp  LREA
0 4.3e-01 4.26e-01 1.459841129744041954e-01
1 2.4e-01 3.24e-01 7.325684024713152720e-02
2 1.623e-01 1.93e-01 4.677846425419239507e-02
3 1.15e-01 1.5e-01 3.883495145631068318e-02
4 7.9e-02 1.2e-01 2.965578111209180023e-02


==> data/acc_other_methods_CA-AstroPh.csv <==
noise_level  REGAL  GrASp  LREA
5.000000000000000278e-02 3.671675138244986369e-01 3.695805172317488396e-01 2.396246439144276291e-02
1.000000000000000056e-01 1.464447299335306929e-01 1.605987823269843240e-01 1.388594090375911902e-02
1.499999999999999944e-01 6.030274255711333409e-02 8.342735854326091549e-02 1.130536781544994041e-02
2.000000000000000111e-01 2.458805786739652610e-02 7.638943193878119930e-02 8.691280790928894440e-03
2.500000000000000000e-01 1.033346366530749072e-02 3.318996816176059822e-02 6.591074121655588099e-03


==> data/acc_other_methods_arenas.csv <==
noise_level  REGAL  GrASp  LREA
5.000000000000000278e-02 5.376875551632833705e-01 7.576345984112975440e-01 1.459841129744041954e-01
1.000000000000000056e-01 2.721977052074139314e-01 5.036187113857016895e-01 7.325684024713152720e-02
1.499999999999999944e-01 1.239187996469549857e-01 2.983230361871138103e-01 4.677846425419239507e-02
2.000000000000000111e-01 5.948808473080317849e-02 1.136804942630185444e-01 3.883495145631068318e-02
2.500000000000000000e-01 3.318623124448366601e-02 6.584289496910855632e-02 2.965578111209180023e-02


==> data/acc_other_methods_facebook.csv <==
noise_level  REGAL  GrASp  LREA
5.000000000000000278e-02 2.940826937360733195e-01 5.769249814310473123e-01 1.048279277048775882e-01
1.000000000000000056e-01 1.067095815795989083e-01 4.384748700173309865e-01 6.254023273087397361e-02
1.499999999999999944e-01 4.783362218370883212e-02 2.923000742758108395e-01 4.704134686803666116e-02
2.000000000000000111e-01 2.238177766773954275e-02 2.529834117355781453e-01 3.466204506065859864e-02
2.500000000000000000e-01 1.158702649170586726e-02 2.120326813567715019e-01 2.896756622926468031e-02


==> data/acc_params_k_arenas.csv <==
k  noise_5  noise_10 noise_15
1.000000000000000000e+01 5.498676081200353227e-01 4.693733451015004166e-01 3.433362753751103003e-01
2.000000000000000000e+01 7.569285083848191764e-01 5.048543689320388328e-01 2.984995586937334577e-01
3.000000000000000000e+01 6.188879082082966443e-01 4.683142100617828651e-01 2.568402471315092694e-01
4.000000000000000000e+01 5.827007943512797494e-01 3.920564872021182756e-01 2.155339805825242649e-01
5.000000000000000000e+01 6.820829655781113221e-01 3.263901147396293112e-01 1.668137687555163173e-01
6.000000000000000000e+01 6.268314210061782799e-01 3.129744042365402157e-01 1.648720211827007787e-01
7.000000000000000000e+01 6.074139452780229487e-01 3.124448367166813290e-01 1.606354810238305453e-01
8.000000000000000000e+01 6.379523389232126807e-01 2.691968225948808691e-01 1.449249779346866718e-01
9.000000000000000000e+01 6.187113857016769414e-01 2.859664607237422662e-01 1.346866725507502027e-01
1.000000000000000000e+02 6.015887025595764159e-01 2.557811120917917180e-01 1.244483671668137753e-01


==> data/acc_params_k_facebook.csv <==
k  noise_5  noise_10 noise_15
1.000000000000000000e+01 4.093587521663778483e-01 3.010151027482049768e-01 2.143104728893290289e-01
2.000000000000000000e+01 5.769249814310473123e-01 4.384748700173309865e-01 2.923000742758108395e-01
3.000000000000000000e+01 6.238177766773953525e-01 4.688289180490220476e-01 3.258727407774201223e-01
4.000000000000000000e+01 6.722456053478584881e-01 5.106709581579598201e-01 3.926714533300321719e-01
5.000000000000000000e+01 6.916563505818272839e-01 5.687051250309481665e-01 4.018321366674919015e-01
6.000000000000000000e+01 7.074028224808120990e-01 5.634067838573904030e-01 4.244119831641495755e-01
7.000000000000000000e+01 7.140876454567962606e-01 5.431542461005198774e-01 4.151522654122307143e-01
8.000000000000000000e+01 6.695716761574648235e-01 5.078979945531072460e-01 3.916811091854419113e-01
9.000000000000000000e+01 6.577865808368408285e-01 5.357266650160931176e-01 4.100519930675909919e-01
1.000000000000000000e+02 6.591730626392671155e-01 5.370141124040603842e-01 4.026244119831641766e-01


==> data/acc_params_q_arenas.csv <==
q  noise_5  noise_10 noise_15
1.000000000000000000e+01 6.233009708737863308e-01 3.140335392762577671e-01 2.236540158870255757e-01
2.000000000000000000e+01 6.271844660194174637e-01 3.881729920564871428e-01 2.294792586054722194e-01
3.000000000000000000e+01 7.094439541041482888e-01 4.580759046778464239e-01 2.716681376875551557e-01
4.000000000000000000e+01 7.083848190644307374e-01 4.873786407766990680e-01 2.776699029126213913e-01
5.000000000000000000e+01 7.184466019417475868e-01 4.898499558693732991e-01 2.902030008826125274e-01
6.000000000000000000e+01 7.380406001765225099e-01 4.999117387466902040e-01 3.015004413062665201e-01
7.000000000000000000e+01 7.375110326566638452e-01 5.053839364518977195e-01 2.940864960282435492e-01
8.000000000000000000e+01 7.585172109443953925e-01 5.041482789055603542e-01 2.953221535745807480e-01
9.000000000000000000e+01 7.576345984112974330e-01 5.030891438658429138e-01 2.979699911738746820e-01
1.000000000000000000e+02 7.569285083848191764e-01 5.048543689320388328e-01 2.984995586937334577e-01


==> data/acc_params_q_facebook.csv <==
q  noise_5  noise_10 noise_15
1.000000000000000000e+01 5.435008665511265047e-01 3.832136667491953808e-01 2.597177519187917616e-01
2.000000000000000000e+01 5.402327308739786060e-01 4.262936370388709650e-01 2.811587026491705887e-01
3.000000000000000000e+01 5.521168606090615105e-01 4.319881158702648660e-01 2.786333250804654549e-01
4.000000000000000000e+01 5.517702401584549943e-01 4.358504580341668877e-01 2.917553849962861712e-01
5.000000000000000000e+01 5.525129982668978146e-01 4.368408021787571482e-01 2.916068333745976959e-01
6.000000000000000000e+01 5.518197573656846711e-01 4.366427333498390517e-01 2.927952463481059975e-01
7.000000000000000000e+01 5.521663778162911873e-01 4.377816291161178985e-01 2.926962119336469770e-01
8.000000000000000000e+01 5.770240158455063328e-01 4.378311463233472978e-01 2.922010398613518189e-01
9.000000000000000000e+01 5.770735330527358986e-01 4.377321119088882773e-01 2.929437979697945282e-01
1.000000000000000000e+02 5.769249814310473123e-01 4.384748700173309865e-01 2.923000742758108395e-01


==> data/acc_variants_CA-AstroPh.csv <==
noise_level  nn_no_ba nn_ba jv_no_ba jv_ba
5.000000000000000278e-02 8.344970116740211413e-03 1.607663520080433450e-01 7.951739931854996668e-02 3.695805172317488396e-01
1.000000000000000056e-01 4.233927274758420185e-03 5.086298385745405964e-02 3.720046919510695826e-02 1.605987823269843240e-01
1.499999999999999944e-01 3.005082946992124106e-03 2.535887840026811516e-02 1.285818019326369875e-02 8.342735854326091549e-02
2.000000000000000111e-01 2.368318158967770704e-03 2.189577165838127448e-02 1.369602859855890108e-02 7.638943193878119930e-02
2.500000000000000000e-01 1.843266491649444118e-03 1.043400547394291236e-02 9.607328380718316296e-03 3.318996816176059822e-02


==> data/acc_variants_arenas.csv <==
noise_level  nn_no_ba nn_ba jv_no_ba jv_ba
5.000000000000000278e-02 4.236540158870256284e-02 2.393645189761694492e-01 4.132391879964695813e-01 7.576345984112975440e-01
1.000000000000000056e-01 1.500441306266548855e-02 1.355692850838481900e-01 1.731685789938217090e-01 5.036187113857016895e-01
1.499999999999999944e-01 9.355692850838481789e-03 4.766107678729038233e-02 7.819947043248012819e-02 2.983230361871138103e-01
2.000000000000000111e-01 3.883495145631068231e-03 1.624007060900264574e-02 3.477493380406001394e-02 1.136804942630185444e-01
2.500000000000000000e-01 2.118270079435127969e-03 6.707855251544571178e-03 2.153574580759046869e-02 6.584289496910855632e-02


==> data/acc_variants_facebook.csv <==
noise_level  nn_no_ba nn_ba jv_no_ba jv_ba
5.000000000000000278e-02 1.699430552116860671e-01 3.376578360980441174e-01 5.498390690765040389e-01 5.769249814310473123e-01
1.000000000000000056e-01 7.051250309482545719e-02 2.182223322604605331e-01 3.909383510769992576e-01 4.384748700173309865e-01
1.499999999999999944e-01 2.599653379549393684e-02 8.180242634315423866e-02 2.529834117355781453e-01 2.923000742758108395e-01
2.000000000000000111e-01 2.421391433523149145e-02 8.635800940826936223e-02 1.969299331517702645e-01 2.529834117355781453e-01
2.500000000000000000e-01 2.738301559792027939e-02 6.159940579351323720e-02 1.664768507056201829e-01 2.120326813567715019e-01


==> data/ijcai/acc_other_methods_CA-AstroPh.csv <==
noise_level REGAL GrASp LREA
5.000000000000000278e-02 3.853879238116516559e-01 2.449980450203876337e-01 2.421940456906666178e-02
1.000000000000000056e-01 1.567893649109088072e-01 1.206948556107914766e-01 1.553929509020833891e-02
1.499999999999999944e-01 6.366530749036473924e-02 6.681561749427469832e-02 1.109311288610848045e-02
2.000000000000000111e-01 0.000000000000000000e+00 5.745405797910965034e-02 9.249846394459023541e-03
2.500000000000000000e-01 0.000000000000000000e+00 2.906775400770820680e-02 7.272524157962352229e-03


==> data/ijcai/acc_other_methods_arenas.csv <==
noise_level REGAL GrASp LREA
5.000000000000000278e-02 5.286849073256839615e-01 6.102383053839364191e-01 1.576345984112973997e-01
1.000000000000000056e-01 2.806707855251544537e-01 4.663724624889673542e-01 7.484554280670785431e-02
1.499999999999999944e-01 1.352162400706090062e-01 2.517210944395410488e-01 5.189761694616064347e-02
2.000000000000000111e-01 6.195939982347749980e-02 1.512797881729920357e-01 3.865842894969105659e-02
2.500000000000000000e-01 3.230361871138569957e-02 4.942630185348632910e-02 3.459841129744040122e-02


==> data/ijcai/acc_other_methods_facebook.csv <==
noise_level REGAL GrASp LREA
5.000000000000000278e-02 3.223570190641247835e-01 4.428819014607576210e-01 1.062144095073038058e-01
1.000000000000000056e-01 1.176033671700916078e-01 3.238920524882396568e-01 6.348105966823473778e-02
1.499999999999999944e-01 5.209210200544689418e-02 2.473879673186432648e-01 4.758603614756128086e-02
2.000000000000000111e-01 2.703639514731369028e-02 2.164892300074275633e-01 3.604852686308492038e-02
2.500000000000000000e-01 1.307254270859123380e-02 1.464223817776677261e-01 2.832384253528100193e-02


==> data/ijcai/acc_params_k_arenas.csv <==
k noise_5 noise_10 noise_15
1.000000000000000000e+01 4.942630185348632077e-01 4.582524271844660158e-01 2.771403353927625601e-01
2.000000000000000000e+01 6.102383053839364191e-01 4.663724624889673542e-01 2.517210944395410488e-01
3.000000000000000000e+01 5.745807590467784109e-01 4.501323918799647328e-01 2.674315975286848945e-01
4.000000000000000000e+01 5.925860547219770069e-01 3.830538393645189776e-01 1.947043248014121708e-01
5.000000000000000000e+01 6.323036187113857398e-01 3.353927625772286092e-01 1.765225066195939552e-01
6.000000000000000000e+01 6.167696381288614305e-01 3.260370697263901274e-01 1.694616063548102236e-01
7.000000000000000000e+01 6.139452780229479600e-01 2.983230361871138658e-01 1.770520741394527864e-01
8.000000000000000000e+01 5.745807590467785220e-01 2.819064430714915970e-01 1.458075904677846313e-01
9.000000000000000000e+01 5.671668137687555511e-01 2.803177405119152699e-01 1.394527802294792673e-01
1.000000000000000000e+02 5.396293027360987704e-01 2.391879964695498850e-01 1.362753751103265576e-01


==> data/ijcai/acc_params_k_facebook.csv <==
k noise_5 noise_10 noise_15
1.000000000000000000e+01 3.078484773458777246e-01 1.835107699925724312e-01 1.933646942312453321e-01
2.000000000000000000e+01 4.428819014607576210e-01 3.238920524882396568e-01 2.473879673186432648e-01
3.000000000000000000e+01 5.145333003218619528e-01 3.863332508046546931e-01 2.799207724684327769e-01
4.000000000000000000e+01 5.269126021292398487e-01 4.194107452339688180e-01 3.133944045555830948e-01
5.000000000000000000e+01 5.668729883634563427e-01 4.911611785095320037e-01 3.163654369893537655e-01
6.000000000000000000e+01 5.817776677395395390e-01 4.895766278781876757e-01 3.554840307006684741e-01
7.000000000000000000e+01 5.916811091854419224e-01 4.320376330774943763e-01 3.747462243129487391e-01
8.000000000000000000e+01 5.129487496905175137e-01 3.783609804407031540e-01 3.306263926714533841e-01
9.000000000000000000e+01 5.209210200544689418e-01 4.106461995543451704e-01 3.528596187175042642e-01
1.000000000000000000e+02 5.575637534043080823e-01 4.245605347858380507e-01 3.417182470908640690e-01


==> data/ijcai/acc_params_q_arenas.csv <==
q noise_5 noise_10 noise_15
1.000000000000000000e+01 5.897616946160635365e-01 3.883495145631067902e-01 1.991173874669020238e-01
2.000000000000000000e+01 6.031774051191526320e-01 4.866725507502206449e-01 2.254192409532215502e-01
3.000000000000000000e+01 5.555163283318623746e-01 5.184466019417476312e-01 2.469549867608120119e-01
4.000000000000000000e+01 5.855251544571933309e-01 4.476610767872903907e-01 2.594880847308031480e-01
5.000000000000000000e+01 6.024713150926743754e-01 4.457193292144748797e-01 2.614298323036187144e-01
6.000000000000000000e+01 6.093556928508384596e-01 4.236540158870255590e-01 2.578993821712268764e-01
7.000000000000000000e+01 6.118270079435127462e-01 4.130626654898500449e-01 2.631950573698146334e-01
8.000000000000000000e+01 6.153574580759046952e-01 4.079435127978817133e-01 2.633715798764342253e-01
9.000000000000000000e+01 6.077669902912621325e-01 4.547219770520740667e-01 2.630185348631950415e-01
1.000000000000000000e+02 6.102383053839364191e-01 4.663724624889673542e-01 2.517210944395410488e-01


==> data/ijcai/acc_params_q_facebook.csv <==
q noise_5 noise_10 noise_15
1.000000000000000000e+01 4.496657588512008030e-01 2.893290418420401133e-01 2.207477098291656392e-01
2.000000000000000000e+01 4.439712800198069020e-01 2.929437979697944727e-01 2.201039861351819782e-01
3.000000000000000000e+01 4.441693488487248875e-01 2.960138648180242749e-01 2.330774944293141915e-01
4.000000000000000000e+01 4.440207972270363568e-01 3.221094330279772322e-01 2.327803911859371300e-01
5.000000000000000000e+01 4.443674176776429841e-01 3.239415696954691670e-01 2.332755632582322602e-01
6.000000000000000000e+01 4.441693488487249430e-01 3.234959148304036303e-01 2.334736320871503013e-01
7.000000000000000000e+01 4.436246595692002748e-01 3.238920524882396568e-01 2.475860361475613058e-01
8.000000000000000000e+01 4.431790047041347380e-01 3.231988115870264577e-01 2.476850705620202986e-01
9.000000000000000000e+01 4.432285219113641928e-01 3.237435008665511260e-01 2.464471403812825145e-01
1.000000000000000000e+02 4.428819014607576210e-01 3.238920524882396568e-01 2.473879673186432648e-01


==> data/ijcai/acc_variants_CA-AstroPh.csv <==
noise_level  nn_no_ba nn_ba jv_no_ba jv_ba
5.000000000000000278e-02 2.658772272803441080e-03 8.788471205943138020e-02 1.156230799307378723e-02 2.449980450203876337e-01
1.000000000000000056e-01 2.301290286544154830e-03 3.772552086242529634e-02 0.000000000000000000e+00 1.206948556107914766e-01
1.499999999999999944e-01 1.340557448472323113e-03 2.415237669664301728e-02 0.000000000000000000e+00 6.681561749427469832e-02
2.000000000000000111e-01 1.664525498519801210e-03 2.080098307546221492e-02 0.000000000000000000e+00 5.745405797910965034e-02
2.500000000000000000e-01 0.000000000000000000e+00 1.119365469474389689e-02 0.000000000000000000e+00 2.906775400770820680e-02


==> data/ijcai/acc_variants_arenas.csv <==
noise_level  nn_no_ba nn_ba jv_no_ba jv_ba
5.000000000000000278e-02 3.565754633715798733e-02 1.917034421888790807e-01 3.948808473080317460e-01 6.102383053839364191e-01
1.000000000000000056e-01 2.930273609885259908e-02 1.369814651368049252e-01 2.455428067078552490e-01 4.663724624889673542e-01
1.499999999999999944e-01 7.060900264783761052e-03 5.595763459841129883e-02 6.884377758164166028e-02 2.517210944395410488e-01
2.000000000000000111e-01 2.824360105913504247e-03 3.812886142983230864e-02 2.806707855251544537e-02 1.512797881729920357e-01
2.500000000000000000e-01 2.118270079435127969e-03 1.306266548984995682e-02 2.294792586054721778e-02 4.942630185348632910e-02


==> data/ijcai/acc_variants_facebook.csv <==
noise_level  nn_no_ba nn_ba jv_no_ba jv_ba
5.000000000000000278e-02 7.843525625154741665e-02 9.398365932161427405e-02 5.022530329289427442e-01 4.428819014607576210e-01
1.000000000000000056e-01 4.263431542461005447e-02 5.976726912602129543e-02 2.936370388710076718e-01 3.238920524882396568e-01
1.499999999999999944e-01 1.713295370141124097e-02 6.501609309234959722e-02 1.784600148551621912e-01 2.473879673186432648e-01
2.000000000000000111e-01 1.708343649418172724e-02 5.070562020302055162e-02 1.695469175538499851e-01 2.164892300074275633e-01
2.500000000000000000e-01 1.713295370141124097e-02 3.773211190888833833e-02 1.205248823966328375e-01 1.464223817776677261e-01


==> data/karate_spectrum.dat <==
idx karate new
0 1.843757395065423e-16 6.308631630873069e-16
1 0.13227232922951498 0.10918105442419808
2 0.2870489853850361 0.28908360703757674
3 0.3873132326101302 0.34210144724625036
4 0.612230540200308 0.5187464806894159
5 0.6489929466691999 0.5681936750363338
6 0.7072082024941523 0.5863436475458351
7 0.7399579893008417 0.6892732729139087
8 0.7709106168511307 0.7585117922791912
9 0.8229428523381901 0.7859109145583612
10 0.8648329445806201 0.8145904792897642
11 0.9068160015864747 0.8684938651013245
12 0.9999999999999991 0.921632151311243
13 0.9999999999999996 0.9999999999999988
14 0.9999999999999997 0.9999999999999996
15 0.9999999999999998 0.9999999999999996
16 1.0 0.9999999999999997
17 1.0000000000000002 0.9999999999999998
18 1.0000000000000002 1.0000000000000002
19 1.0000000000000007 1.0000000000000004
20 1.0000000000000007 1.0000000000000009
21 1.0000000000000009 1.131572122592212
22 1.1053808390082953 1.161343002685074
23 1.1592999555430759 1.241248108562484
24 1.2680235467032597 1.2499999999999993
25 1.3517782590320457 1.2842046981590458
26 1.3931045409213698 1.402084712847424
27 1.4169158506381592 1.4504737716122704
28 1.4485793824675033 1.4603357550361005
29 1.4970301128853545 1.583333333333333
30 1.5695066032433391 1.589604587826187
31 1.583333333333334 1.6782577185523315
32 1.6119095875050384 1.731984299478239
33 1.7146113474736233 1.7834955018818954

==> data/plj.csv <==
noise_level REGAL GrASp LREA
0.8 0.129 0.196 0.145984112974404
0.85 0.357 0.672 0.073256840247132
0.9 0.627 0.527 0.046778464254192
0.99 0.85 0.909 0.038834951456311


==> data/prox-high-school.csv <==
noise_level  REGAL  GrASp  LREA
8.0e-01 1.0e-02 1.926e-01 1.459841129744041954e-01
8.5e-01 7.0e-02 1.896e-01 7.325684024713152720e-02
9.0e-01 2.9e-01 2.969e-01 4.677846425419239507e-02
9.9e-01 8.4e-01 1.0e-00 3.883495145631068318e-02



==> data/time_no_precomputation.csv <==
Graph  REGAL  GrASp  LREA
Arenas 4.522855 6.257994 1.136327
Facebook 35.782249 29.960533 21.043902
CA-AstroPh 689.860657 1650.296629 866.273035

==> data/time_precomputation.csv <==
Graph  REGAL  GrASp  LREA
Arenas 0.096783 6.514193 1.136327
Facebook 2.198344 15.378561 21.043902
CA-AstroPh 685.024129 381.653459 866.273035


